Exact hierarchical reductions of dynamical models via linear transformations

Dynamical models described by ordinary differential equations (ODEs) are a fundamental tool in the sciences and engineering. Exact reduction aims at producing a lower-dimensional model in which each macro-variable can be directly related to the original variables, and it is thus a natural step towards the model's formal analysis and mechanistic understanding. We present an algorithm which, given a polynomial ODE model, computes a longest possible chain of exact linear reductions of the model such that each reduction refines the previous one, thus giving a user control of the level of detail preserved by the reduction. This significantly generalizes over the existing approaches which compute only the reduction of the lowest dimension subject to an approach-specific constraint. The algorithm reduces finding exact linear reductions to a question about representations of finite-dimensional algebras. We provide an implementation of the algorithm, demonstrate its performance on a set of benchmarks, and illustrate the applicability via case studies. Our implementation is freely available at https://github.com/x3042/ExactODEReduction.jl

==> plot_data/y1.dat <==
t	y
0.0	1.0e-8
0.034482758620689655	4.983564259522091e-9
0.06896551724137931	2.7584110301122836e-9
0.10344827586206896	1.4186318291669118e-9
0.13793103448275862	5.570137038619127e-10
0.1724137931034483	1.735566541972849e-10
0.20689655172413793	1.9790070421946924e-10
0.2413793103448276	2.6314683339807725e-10
0.27586206896551724	3.173458937663704e-10
0.3103448275862069	3.6049788532434877e-10
0.3448275862068966	3.926028080720122e-10
0.3793103448275862	4.1366066200936087e-10
0.41379310344827586	4.236714471363946e-10
0.4482758620689655	4.226351634531136e-10
0.4827586206896552	4.105518109595177e-10
0.5172413793103449	3.9059675939054073e-10
0.5517241379310345	3.7962118469212584e-10
0.5862068965517241	3.69853368403826e-10
0.6206896551724138	3.612933105256412e-10
0.6551724137931034	3.539410110575715e-10
0.6896551724137931	3.477964699996168e-10
0.7241379310344828	3.4285968735177724e-10
0.7586206896551724	3.391306631140527e-10
0.7931034482758621	3.3660939728644326e-10
0.8275862068965517	3.3529588986894886e-10
0.8620689655172413	3.3519014086156957e-10
0.896551724137931	3.362921502643053e-10
0.9310344827586207	3.3860191807715613e-10
0.9655172413793104	3.4211944430012203e-10
1.0	3.46844728933203e-10


==> plot_data/y2.dat <==
t	y
0.0	2.0e-7
0.034482758620689655	1.9498356425952208e-7
0.06896551724137931	1.9275841103011228e-7
0.10344827586206896	1.914186318291669e-7
0.13793103448275862	1.905570137038619e-7
0.1724137931034483	1.9017355665419726e-7
0.20689655172413793	1.9019790070421944e-7
0.2413793103448276	1.9026314683339806e-7
0.27586206896551724	1.9031734589376635e-7
0.3103448275862069	1.9036049788532434e-7
0.3448275862068966	1.90392602808072e-7
0.3793103448275862	1.9041366066200933e-7
0.41379310344827586	1.9042367144713637e-7
0.4482758620689655	1.904226351634531e-7
0.4827586206896552	1.904105518109595e-7
0.5172413793103449	1.9039059675939052e-7
0.5517241379310345	1.903796211846921e-7
0.5862068965517241	1.903698533684038e-7
0.6206896551724138	1.903612933105256e-7
0.6551724137931034	1.9035394101105755e-7
0.6896551724137931	1.9034779646999958e-7
0.7241379310344828	1.9034285968735174e-7
0.7586206896551724	1.9033913066311403e-7
0.7931034482758621	1.903366093972864e-7
0.8275862068965517	1.9033529588986891e-7
0.8620689655172413	1.9033519014086154e-7
0.896551724137931	1.9033629215026427e-7
0.9310344827586207	1.9033860191807712e-7
0.9655172413793104	1.903421194443001e-7
1.0	1.9034684472893318e-7


==> plot_data/y2_LC.dat <==
t	y
0.0	0.0
41.37931034482759	1.2693816315321968e-10
82.75862068965517	2.4426383936529024e-10
124.13793103448276	3.5047799022412986e-10
165.51724137931035	4.4565702652353514e-10
206.89655172413794	5.28445309719814e-10
248.27586206896552	6.029460589524702e-10
289.6551724137931	6.713168889679395e-10
331.0344827586207	7.335577997662221e-10
372.41379310344826	7.89668791347318e-10
413.7931034482759	8.396498637112271e-10
455.17241379310343	8.835010168579495e-10
496.55172413793105	9.21222250787485e-10
537.9310344827586	9.507178168472576e-10
579.3103448275862	9.781585507307756e-10
620.6896551724138	1.0041050503863794e-9
662.0689655172414	1.0285573158140693e-9
703.448275862069	1.0515153470138448e-9
744.8275862068965	1.0729791439857063e-9
786.2068965517242	1.0929487067296538e-9
827.5862068965517	1.111424035245687e-9
868.9655172413793	1.1284051295338064e-9
910.3448275862069	1.1438919895940115e-9
951.7241379310345	1.1578846154263025e-9
993.1034482758621	1.1703830070306795e-9
1034.4827586206898	1.1813871644071424e-9
1075.8620689655172	1.190897087555691e-9
1117.2413793103449	1.1989127764763257e-9
1158.6206896551723	1.2054342311690462e-9
1200.0	1.2104614516338525e-9


==> plot_data/y2_Va.dat <==
t	y
0.0	2.0e-7
41.37931034482759	8.020276381951123e-8
82.75862068965517	2.8440845888493357e-8
124.13793103448276	1.1473925007057811e-8
165.51724137931035	2.837904586166632e-9
206.89655172413794	1.1127743621930327e-9
248.27586206896552	5.114270214628087e-10
289.6551724137931	4.150545006325882e-11
331.0344827586207	-2.9699035200561673e-10
372.41379310344826	-5.040603847438184e-10
413.7931034482759	-5.797046481513462e-10
455.17241379310343	-5.239231422281993e-10
496.55172413793105	-3.367158669743785e-10
537.9310344827586	-2.2857470696015797e-10
579.3103448275862	-1.4888391094010217e-10
620.6896551724138	-7.745496302458444e-11
662.0689655172414	-1.428786321360507e-11
703.448275862069	4.061738849283582e-11
744.8275862068965	8.726079209473865e-11
786.2068965517242	1.2564234759210318e-10
827.5862068965517	1.5576205498492938e-10
868.9655172413793	1.7761991427321726e-10
910.3448275862069	1.912159254569669e-10
951.7241379310345	1.9655008853617833e-10
993.1034482758621	1.9362240351085157e-10
1034.4827586206898	1.8243287038098636e-10
1075.8620689655172	1.629814891465829e-10
1117.2413793103449	1.3526825980764116e-10
1158.6206896551723	9.929318236416128e-11
1200.0	5.5056256816142985e-11


==> plot_data/y2_Va3.dat <==
t	y
0.0	0.0
41.37931034482759	1.0656605608945996e-9
82.75862068965517	6.876638929352179e-10
124.13793103448276	2.358436750342299e-10
165.51724137931035	3.2148618129503207e-11
206.89655172413794	1.8527891542603095e-11
248.27586206896552	1.978473625573609e-11
289.6551724137931	2.065062917748897e-11
331.0344827586207	2.112557030786174e-11
372.41379310344826	2.120955964685439e-11
413.7931034482759	2.090259719446693e-11
455.17241379310343	2.020468295069935e-11
496.55172413793105	1.911581691555166e-11
537.9310344827586	1.992681435031685e-11
579.3103448275862	2.0939188792088555e-11
620.6896551724138	2.18604027932449e-11
662.0689655172414	2.2690456353785878e-11
703.448275862069	2.342934947371149e-11
744.8275862068965	2.407708215302174e-11
786.2068965517242	2.463365439171663e-11
827.5862068965517	2.509906618979615e-11
868.9655172413793	2.5473317547260308e-11
910.3448275862069	2.57564084641091e-11
951.7241379310345	2.594833894034253e-11
993.1034482758621	2.60491089759606e-11
1034.4827586206898	2.60587185709633e-11
1075.8620689655172	2.597716772535064e-11
1117.2413793103449	2.5804456439122613e-11
1158.6206896551723	2.5540584712279226e-11
1200.0	2.5185552544820472e-11


==> plot_data/y2_Va36.dat <==
t	y
0.0	0.0
41.37931034482759	3.9631387563956265e-13
82.75862068965517	2.9234983788051905e-13
124.13793103448276	1.1267967015211563e-13
165.51724137931035	2.4106323695923176e-14
206.89655172413794	1.1781472187594793e-14
248.27586206896552	9.547270289640347e-15
289.6551724137931	7.893977679524191e-15
331.0344827586207	6.8215943572463206e-15
372.41379310344826	6.3301203228067375e-15
413.7931034482759	6.419555576205441e-15
455.17241379310343	7.089900117442433e-15
496.55172413793105	8.34115394651771e-15
537.9310344827586	9.235951652181623e-15
579.3103448275862	9.973541352088615e-15
620.6896551724138	1.0642167183482586e-14
662.0689655172414	1.1241829146363534e-14
703.448275862069	1.1772527240731458e-14
744.8275862068965	1.223426146658636e-14
786.2068965517242	1.2627031823928243e-14
827.5862068965517	1.2950838312757102e-14
868.9655172413793	1.3205680933072938e-14
910.3448275862069	1.3391559684875754e-14
951.7241379310345	1.3508474568165546e-14
993.1034482758621	1.3556425582942318e-14
1034.4827586206898	1.3535412729206066e-14
1075.8620689655172	1.3445436006956793e-14
1117.2413793103449	1.3286495416194496e-14
1158.6206896551723	1.305859095691918e-14
1200.0	1.276172262913084e-14


==> plot_data/y2_Va5.dat <==
t	y
0.0	0.0
41.37931034482759	8.939795902604265e-8
82.75862068965517	1.220356460898992e-7
124.13793103448276	1.2205982666635645e-7
165.51724137931035	1.1557446905849143e-7
206.89655172413794	1.0419746432210641e-7
248.27586206896552	9.303525189248203e-8
289.6551724137931	8.273786675712049e-8
331.0344827586207	7.330530891602178e-8
372.41379310344826	6.47375783691859e-8
413.7931034482759	5.7034675116612826e-8
455.17241379310343	5.01965991583026e-8
496.55172413793105	4.4223350494255203e-8
537.9310344827586	3.966157300364768e-8
579.3103448275862	3.546274485764528e-8
620.6896551724138	3.151624387885102e-8
662.0689655172414	2.7822070067264936e-8
703.448275862069	2.4380223422887018e-8
744.8275862068965	2.119070394571725e-8
786.2068965517242	1.825351163575564e-8
827.5862068965517	1.5568646493002198e-8
868.9655172413793	1.3136108517456913e-8
910.3448275862069	1.0955897709119786e-8
951.7241379310345	9.02801406799082e-9
993.1034482758621	7.352457594070002e-9
1034.4827586206898	5.9292282873573555e-9
1075.8620689655172	4.758326147852877e-9
1117.2413793103449	3.83975117555655e-9
1158.6206896551723	3.1735033704683866e-9
1200.0	2.7595827325883748e-9


==> plot_data/y2_Va53.dat <==
t	y
0.0	0.0
41.37931034482759	1.0673287532441343e-8
82.75862068965517	1.4408623389827107e-8
124.13793103448276	1.400475546342953e-8
165.51724137931035	1.3071077780951157e-8
206.89655172413794	1.1793939404357622e-8
248.27586206896552	1.0614462478824835e-8
289.6551724137931	9.572916010133661e-9
331.0344827586207	8.669299998284096e-9
372.41379310344826	7.903614443276144e-9
413.7931034482759	7.2758593451098025e-9
455.17241379310343	6.7860347037850724e-9
496.55172413793105	6.434140519301954e-9
537.9310344827586	6.091392801598552e-9
579.3103448275862	5.760731190154692e-9
620.6896551724138	5.4527289673581806e-9
662.0689655172414	5.1673861332090184e-9
703.448275862069	4.904702687707206e-9
744.8275862068965	4.664678630852743e-9
786.2068965517242	4.4473139626456295e-9
827.5862068965517	4.252608683085865e-9
868.9655172413793	4.080562792173451e-9
910.3448275862069	3.9311762899083855e-9
951.7241379310345	3.804449176290668e-9
993.1034482758621	3.7003814513203015e-9
1034.4827586206898	3.618973114997284e-9
1075.8620689655172	3.5602241673216166e-9
1117.2413793103449	3.5241346082932977e-9
1158.6206896551723	3.5107044379123287e-9
1200.0	3.5199336561787085e-9


==> plot_data/y2_Va536.dat <==
t	y
0.0	0.0
41.37931034482759	2.08173838590805e-11
82.75862068965517	3.8408605605898266e-11
124.13793103448276	4.999123707333845e-11
165.51724137931035	5.781262555405324e-11
206.89655172413794	6.172982378802021e-11
248.27586206896552	6.425389365834627e-11
289.6551724137931	6.62750802925792e-11
331.0344827586207	6.779338369071901e-11
372.41379310344826	6.88088038527657e-11
413.7931034482759	6.932134077871926e-11
455.17241379310343	6.933099446857972e-11
496.55172413793105	6.883776492234705e-11
537.9310344827586	6.704315389322205e-11
579.3103448275862	6.518067416714618e-11
620.6896551724138	6.339299920824973e-11
662.0689655172414	6.168012901653273e-11
703.448275862069	6.004206359199519e-11
744.8275862068965	5.847880293463708e-11
786.2068965517242	5.6990347044458413e-11
827.5862068965517	5.557669592145919e-11
868.9655172413793	5.423784956563941e-11
910.3448275862069	5.297380797699908e-11
951.7241379310345	5.1784571155538186e-11
993.1034482758621	5.067013910125674e-11
1034.4827586206898	4.9630511814154727e-11
1075.8620689655172	4.8665689294232174e-11
1117.2413793103449	4.7775671541489054e-11
1158.6206896551723	4.696045855592538e-11
1200.0	4.622005033754115e-11


==> plot_data/y2_Va56.dat <==
t	y
0.0	0.0
41.37931034482759	9.899549304755765e-11
82.75862068965517	1.9972117380954327e-10
124.13793103448276	2.883738465766602e-10
165.51724137931035	3.587367543856212e-10
206.89655172413794	4.072730410430138e-10
248.27586206896552	4.426700091491782e-10
289.6551724137931	4.69892063806692e-10
331.0344827586207	4.889392050155553e-10
372.41379310344826	4.99811432775768e-10
413.7931034482759	5.025087470873303e-10
455.17241379310343	4.970311479502419e-10
496.55172413793105	4.83378635364503e-10
537.9310344827586	4.612295515885239e-10
579.3103448275862	4.389397566132631e-10
620.6896551724138	4.1706541437267877e-10
662.0689655172414	3.9560652486677105e-10
703.448275862069	3.745630880955399e-10
744.8275862068965	3.5393510405898525e-10
786.2068965517242	3.337225727571071e-10
827.5862068965517	3.1392549418990554e-10
868.9655172413793	2.945438683573806e-10
910.3448275862069	2.755776952595321e-10
951.7241379310345	2.5702697489636017e-10
993.1034482758621	2.3889170726786473e-10
1034.4827586206898	2.2117189237404586e-10
1075.8620689655172	2.0386753021490362e-10
1117.2413793103449	1.8697862079043776e-10
1158.6206896551723	1.7050516410064864e-10
1200.0	1.5444716014553587e-10


==> plot_data/y2_VaLCA1.dat <==
t	y
0.0	0.0
41.37931034482759	8.767855185025319e-9
82.75862068965517	2.4299217108638012e-8
124.13793103448276	4.1891384862407566e-8
165.51724137931035	5.797686086442467e-8
206.89655172413794	7.223452540430227e-8
248.27586206896552	8.506388570227277e-8
289.6551724137931	9.677426056664931e-8
331.0344827586207	1.0736564999743189e-7
372.41379310344826	1.1683805399462051e-7
413.7931034482759	1.2519147255821516e-7
455.17241379310343	1.3242590568821588e-7
496.55172413793105	1.385413533846226e-7
537.9310344827586	1.433313736694535e-7
579.3103448275862	1.477768710596661e-7
620.6896551724138	1.519567389482583e-7
662.0689655172414	1.5587097733523005e-7
703.448275862069	1.5951958622058135e-7
744.8275862068965	1.6290256560431224e-7
786.2068965517242	1.6601991548642268e-7
827.5862068965517	1.688716358669127e-7
868.9655172413793	1.7145772674578227e-7
910.3448275862069	1.7377818812303143e-7
951.7241379310345	1.7583301999866013e-7
993.1034482758621	1.776222223726684e-7
1034.4827586206898	1.7914579524505627e-7
1075.8620689655172	1.8040373861582367e-7
1117.2413793103449	1.8139605248497062e-7
1158.6206896551723	1.8212273685249717e-7
1200.0	1.825837917184033e-7


==> plot_data/y3.dat <==
t	y
0.0	0.0
0.034482758620689655	5.016435740477911e-9
0.06896551724137931	7.241588969887717e-9
0.10344827586206896	8.581368170833088e-9
0.13793103448275862	9.442986296138088e-9
0.1724137931034483	9.826443345802715e-9
0.20689655172413793	9.80209929578053e-9
0.2413793103448276	9.736853166601922e-9
0.27586206896551724	9.682654106233628e-9
0.3103448275862069	9.63950211467565e-9
0.3448275862068966	9.607397191927987e-9
0.3793103448275862	9.586339337990638e-9
0.41379310344827586	9.576328552863604e-9
0.4482758620689655	9.577364836546885e-9
0.4827586206896552	9.589448189040482e-9
0.5172413793103449	9.609403240609457e-9
0.5517241379310345	9.620378815307873e-9
0.5862068965517241	9.630146631596173e-9
0.6206896551724138	9.638706689474357e-9
0.6551724137931034	9.646058988942426e-9
0.6896551724137931	9.652203530000381e-9
0.7241379310344828	9.657140312648222e-9
0.7586206896551724	9.660869336885945e-9
0.7931034482758621	9.663390602713555e-9
0.8275862068965517	9.66470411013105e-9
0.8620689655172413	9.664809859138429e-9
0.896551724137931	9.663707849735693e-9
0.9310344827586207	9.661398081922842e-9
0.9655172413793104	9.657880555699877e-9
1.0	9.653155271066796e-9


==> plot_data/y3_LC_APC.dat <==
t	y
0.0	0.0
41.37931034482759	6.205869231059598e-12
82.75862068965517	1.2170428731953994e-11
124.13793103448276	1.7585067513163607e-11
165.51724137931035	2.2427088310959506e-11
206.89655172413794	2.66367114923121e-11
248.27586206896552	3.042688861690669e-11
289.6551724137931	3.3905169431733116e-11
331.0344827586207	3.707155393679136e-11
372.41379310344826	3.992604213208142e-11
413.7931034482759	4.246863401760332e-11
455.17241379310343	4.4699329593357034e-11
496.55172413793105	4.661812885934257e-11
537.9310344827586	4.811843293866915e-11
579.3103448275862	4.951418736559012e-11
620.6896551724138	5.083391103013713e-11
662.0689655172414	5.207760393231017e-11
703.448275862069	5.324526607210925e-11
744.8275862068965	5.4336897449534356e-11
786.2068965517242	5.53524980645855e-11
827.5862068965517	5.629206791726268e-11
868.9655172413793	5.715560700756589e-11
910.3448275862069	5.7943115335495135e-11
951.7241379310345	5.865459290105041e-11
993.1034482758621	5.929003970423173e-11
1034.4827586206898	5.984945574503908e-11
1075.8620689655172	6.033284102347246e-11
1117.2413793103449	6.074019553953188e-11
1158.6206896551723	6.107151929321732e-11
1200.0	6.132681228452881e-11


==> plot_data/y3_Va36_APC.dat <==
t	y
0.0	0.0
41.37931034482759	3.343099890837779e-14
82.75862068965517	1.7057398913503087e-14
124.13793103448276	6.515166818575793e-15
165.51724137931035	1.369433988250081e-15
206.89655172413794	6.255452030849336e-16
248.27586206896552	4.508135922006251e-16
289.6551724137931	3.1558904456500976e-16
331.0344827586207	2.1987156017808737e-16
372.41379310344826	1.6366113903985816e-16
413.7931034482759	1.469577811503218e-16
455.17241379310343	1.6976148650947866e-16
496.55172413793105	2.320722551173284e-16
537.9310344827586	2.809824629211085e-16
579.3103448275862	3.2137913549172226e-16
620.6896551724138	3.578395100257132e-16
662.0689655172414	3.9036358652308115e-16
703.448275862069	4.1895136498382607e-16
744.8275862068965	4.436028454079481e-16
786.2068965517242	4.643180277954472e-16
827.5862068965517	4.810969121463234e-16
868.9655172413793	4.939394984605766e-16
910.3448275862069	5.028457867382068e-16
951.7241379310345	5.078157769792142e-16
993.1034482758621	5.088494691835986e-16
1034.4827586206898	5.059468633513599e-16
1075.8620689655172	4.991079594824985e-16
1117.2413793103449	4.883327575770139e-16
1158.6206896551723	4.736212576349066e-16
1200.0	4.549734596561762e-16


==> plot_data/y3_Va3_APC.dat <==
t	y
0.0	0.0
41.37931034482759	8.259681389475685e-11
82.75862068965517	3.572038786321655e-11
124.13793103448276	1.368071741699792e-11
165.51724137931035	2.8490231084930152e-12
206.89655172413794	1.2425568842053357e-12
248.27586206896552	8.156211179005659e-13
289.6551724137931	4.797567206452932e-13
331.0344827586207	2.349636924395174e-13
372.41379310344826	8.124203328323859e-14
413.7931034482759	1.859174317645683e-14
455.17241379310343	4.701282211917164e-14
496.55172413793105	1.6650527011138377e-13
537.9310344827586	2.659374970540542e-13
579.3103448275862	3.4801893588811686e-13
620.6896551724138	4.2188455150237367e-13
662.0689655172414	4.875343438968243e-13
703.448275862069	5.449683130714686e-13
744.8275862068965	5.94186459026307e-13
786.2068965517242	6.351887817613394e-13
827.5862068965517	6.679752812765656e-13
868.9655172413793	6.925459575719856e-13
910.3448275862069	7.089008106475996e-13
951.7241379310345	7.170398405034075e-13
993.1034482758621	7.169630471394095e-13
1034.4827586206898	7.086704305556052e-13
1075.8620689655172	6.921619907519949e-13
1117.2413793103449	6.674377277285784e-13
1158.6206896551723	6.34497641485356e-13
1200.0	5.933417320223274e-13


==> plot_data/y3_Va536_APC.dat <==
t	y
0.0	0.0
41.37931034482759	2.599098198932952e-12
82.75862068965517	3.9813093125999464e-12
124.13793103448276	4.829191470287258e-12
165.51724137931035	5.394249182175873e-12
206.89655172413794	5.670996363837262e-12
248.27586206896552	5.836439949315286e-12
289.6551724137931	5.953535675420336e-12
331.0344827586207	6.022283542152414e-12
372.41379310344826	6.0426835495115174e-12
413.7931034482759	6.014735697497649e-12
455.17241379310343	5.938439986110807e-12
496.55172413793105	5.8137964153509936e-12
537.9310344827586	5.599271541695171e-12
579.3103448275862	5.3832044493465855e-12
620.6896551724138	5.174550473530621e-12
662.0689655172414	4.973309614247279e-12
703.448275862069	4.779481871496559e-12
744.8275862068965	4.593067245278461e-12
786.2068965517242	4.414065735592984e-12
827.5862068965517	4.242477342440131e-12
868.9655172413793	4.078302065819899e-12
910.3448275862069	3.921539905732288e-12
951.7241379310345	3.772190862177299e-12
993.1034482758621	3.6302549351549323e-12
1034.4827586206898	3.495732124665188e-12
1075.8620689655172	3.3686224307080657e-12
1117.2413793103449	3.248925853283565e-12
1158.6206896551723	3.136642392391687e-12
1200.0	3.0317720480324294e-12


==> plot_data/y3_Va53_APC.dat <==
t	y
0.0	0.0
41.37931034482759	1.175875790272638e-9
82.75862068965517	1.317794701943715e-9
124.13793103448276	1.2304265602447644e-9
165.51724137931035	1.1244393327404128e-9
206.89655172413794	1.0093049094598142e-9
248.27586206896552	9.040013735675966e-10
289.6551724137931	8.094734359706178e-10
331.0344827586207	7.257210966688777e-10
372.41379310344826	6.527443556623766e-10
413.7931034482759	5.905432129511141e-10
455.17241379310343	5.391176685350905e-10
496.55172413793105	4.984677224143057e-10
537.9310344827586	4.636136803847746e-10
579.3103448275862	4.307088258758587e-10
620.6896551724138	3.9991068998709887e-10
662.0689655172414	3.712192727184953e-10
703.448275862069	3.446345740700481e-10
744.8275862068965	3.20156594041757e-10
786.2068965517242	2.9778533263362214e-10
827.5862068965517	2.7752078984564354e-10
868.9655172413793	2.593629656778212e-10
910.3448275862069	2.433118601301551e-10
951.7241379310345	2.293674732026452e-10
993.1034482758621	2.1752980489529145e-10
1034.4827586206898	2.0779885520809405e-10
1075.8620689655172	2.0017462414105285e-10
1117.2413793103449	1.946571116941679e-10
1158.6206896551723	1.9124631786743918e-10
1200.0	1.8994224266086665e-10


==> plot_data/y3_Va56_APC.dat <==
t	y
0.0	0.0
41.37931034482759	8.693200444403503e-12
82.75862068965517	1.3508387151145009e-11
124.13793103448276	1.7356883464075274e-11
165.51724137931035	2.0292276846897387e-11
206.89655172413794	2.2176903081634794e-11
248.27586206896552	2.3475661171000355e-11
289.6551724137931	2.4422084092004068e-11
331.0344827586207	2.5016171844645934e-11
372.41379310344826	2.5257924428925956e-11
413.7931034482759	2.514734184484413e-11
455.17241379310343	2.4684424092400456e-11
496.55172413793105	2.3869171171594935e-11
537.9310344827586	2.2699668903863944e-11
579.3103448275862	2.1534196797698585e-11
620.6896551724138	2.0395643877362087e-11
662.0689655172414	1.9284010142854465e-11
703.448275862069	1.819929559417571e-11
744.8275862068965	1.7141500231325823e-11
786.2068965517242	1.6110624054304803e-11
827.5862068965517	1.5106667063112655e-11
868.9655172413793	1.4129629257749374e-11
910.3448275862069	1.3179510638214963e-11
951.7241379310345	1.2256311204509415e-11
993.1034482758621	1.136003095663274e-11
1034.4827586206898	1.0490669894584933e-11
1075.8620689655172	9.648228018365998e-12
1117.2413793103449	8.832705327975926e-12
1158.6206896551723	8.044101823414727e-12
1200.0	7.282417504682393e-12


==> plot_data/y3_Va5_APC.dat <==
t	y
0.0	0.0
41.37931034482759	6.267166057610682e-9
82.75862068965517	6.429164132842226e-9
124.13793103448276	5.985404272418431e-9
165.51724137931035	5.456830428489134e-9
206.89655172413794	4.8816478594482345e-9
248.27586206896552	4.346056235149249e-9
289.6551724137931	3.85418545239128e-9
331.0344827586207	3.406035511174331e-9
372.41379310344826	3.0016064114983995e-9
413.7931034482759	2.6408981533634856e-9
455.17241379310343	2.3239107367695897e-9
496.55172413793105	2.0506441617167126e-9
537.9310344827586	1.8410387703490683e-9
579.3103448275862	1.6475901494940965e-9
620.6896551724138	1.4656756667182128e-9
662.0689655172414	1.295295322021418e-9
703.448275862069	1.1364491154037123e-9
744.8275862068965	9.89137046865095e-10
786.2068965517242	8.533591164055658e-10
827.5862068965517	7.291153240251261e-10
868.9655172413793	6.164056697237746e-10
910.3448275862069	5.152301535015119e-10
951.7241379310345	4.2558877535833753e-10
993.1034482758621	3.4748153529425196e-10
1034.4827586206898	2.8090843330925516e-10
1075.8620689655172	2.2586946940334693e-10
1117.2413793103449	1.8236464357652752e-10
1158.6206896551723	1.5039395582879692e-10
1200.0	1.299574061601543e-10


==> plot_data/y3_VaLCA1_APC.dat <==
t	y
0.0	0.0
41.37931034482759	4.692212415353591e-10
82.75862068965517	1.2533060442370185e-9
124.13793103448276	2.142873498967412e-9
165.51724137931035	2.955675161057488e-9
206.89655172413794	3.675988284473688e-9
248.27586206896552	4.324285316870979e-9
289.6551724137931	4.916035359326615e-9
331.0344827586207	5.451238411840596e-9
372.41379310344826	5.929894474412922e-9
413.7931034482759	6.3520035470435935e-9
455.17241379310343	6.717565629732609e-9
496.55172413793105	7.02658072247997e-9
537.9310344827586	7.268624556923131e-9
579.3103448275862	7.493259848200549e-9
620.6896551724138	7.704472343486467e-9
662.0689655172414	7.902262042780887e-9
703.448275862069	8.086628946083806e-9
744.8275862068965	8.257573053395228e-9
786.2068965517242	8.41509436471515e-9
827.5862068965517	8.55919288004357e-9
868.9655172413793	8.689868599380495e-9
910.3448275862069	8.807121522725919e-9
951.7241379310345	8.910951650079843e-9
993.1034482758621	9.001358981442268e-9
1034.4827586206898	9.078343516813194e-9
1075.8620689655172	9.14190525619262e-9
1117.2413793103449	9.192044199580546e-9
1158.6206896551723	9.228760346976976e-9
1200.0	9.252053698381904e-9


==> plot_data/y3_Va_APC.dat <==
t	y
0.0	0.0
41.37931034482759	1.6329350199626533e-9
82.75862068965517	5.796552121076901e-10
124.13793103448276	2.331458655081973e-10
165.51724137931035	5.7399649880113504e-11
206.89655172413794	2.263981272600417e-11
248.27586206896552	1.0410672414925778e-11
289.6551724137931	8.535506135020886e-13
331.0344827586207	-6.031552678266917e-12
372.41379310344826	-1.0244637460381215e-11
413.7931034482759	-1.1785703732840825e-11
455.17241379310343	-1.0654751495645739e-11
496.55172413793105	-6.85178074879595e-12
537.9310344827586	-4.651939891172166e-12
579.3103448275862	-3.0300928686497535e-12
620.6896551724138	-1.5763883343438485e-12
662.0689655172414	-2.908262882544603e-13
703.448275862069	8.265932696184121e-13
744.8275862068965	1.7758703392747743e-12
786.2068965517242	2.5570049207146254e-12
827.5862068965517	3.1699970139379605e-12
868.9655172413793	3.6148466189447832e-12
910.3448275862069	3.8915537357350935e-12
951.7241379310345	4.000118364308889e-12
993.1034482758621	3.940540504666175e-12
1034.4827586206898	3.712820156806943e-12
1075.8620689655172	3.3169573207312033e-12
1117.2413793103449	2.7529519964389457e-12
1158.6206896551723	2.0208041839301797e-12
1200.0	1.1205138832048974e-12

